Some algorithms for maximum volume and cross approximation of symmetric semidefinite matrices

Finding the $r\times r$ submatrix of maximum volume of a matrix $A\in\mathbb R^{n\times n}$ is an NP hard problem that arises in a variety of applications. We propose a new greedy algorithm of cost $\mathcal O(n)$, for the case $A$ symmetric positive semidefinite (SPSD) and we discuss its extension to related optimization problems such as the maximum ratio of volumes. In the second part of the paper we prove that any SPSD matrix admits a cross approximation built on a principal submatrix whose approximation error is bounded by $(r+1)$ times the error of the best rank $r$ approximation in the nuclear norm. In the spirit of recent work by Cortinovis and Kressner we derive some deterministic algorithms which are capable to retrieve a quasi optimal cross approximation with cost $\mathcal O(n^3)$.

==> aca_times.dat <==
1020	0.003595	0.033521	0.00682	0.047367
2040	0.002711	0.039817	0.005232	0.068381
4080	0.004018	0.08157	0.008929	0.14561
8160	0.007152	0.15232	0.017632	0.28984
16320	0.016275	0.3172	0.042586	0.60674
32640	0.03295	0.68622	0.091698	1.2513
65280	0.075005	1.5353	0.18338	2.7147
1.3056e+05	0.13701	3.4161	0.32728	6.5186
2.6112e+05	0.30338	6.1845	0.74475	12.071
5.2224e+05	0.71	9.3782	1.6124	17.219
1.0445e+06	1.3064	22.466	3.2094	45.404


==> cca_exp.dat <==
1	5.1732	5.1732	9.6333	4.8167	1.4844	1.4844	27.293	1.3715
2	4.6913	4.6913	12.282	4.0942	1.3544	1.3544	34.623	1.1658
3	4.2103	4.2103	13.92	3.48	1.2114	1.2114	39.038	0.99093
4	3.7704	3.7704	14.79	2.958	1.0894	1.0894	41.264	0.84229
5	3.3271	3.3271	15.086	2.5143	0.94895	0.94895	41.869	0.71595
6	2.9577	2.968	14.96	2.1372	0.8521	0.85738	41.301	0.60856
7	2.5884	2.6387	14.533	1.8166	0.74273	0.77507	39.907	0.51727
8	2.2799	2.2799	13.897	1.5441	0.66047	0.66041	37.956	0.43968
9	1.9897	2.0012	13.125	1.3125	0.57992	0.57686	35.652	0.37373
10	1.712	1.7778	12.272	1.1156	0.49524	0.52283	33.151	0.31767
11	1.4344	1.5339	11.379	0.94828	0.39275	0.43744	30.568	0.27002
12	1.2872	1.3494	10.478	0.80604	0.35945	0.39121	27.99	0.22952
13	1.1415	1.1396	9.5918	0.68513	0.32443	0.32324	25.475	0.19509
14	0.99889	1.0022	8.7354	0.58236	0.28792	0.2908	23.067	0.16583
15	0.85943	0.88834	7.9201	0.49501	0.24896	0.25752	20.792	0.14095
16	0.75221	0.7587	7.1528	0.42076	0.22201	0.21638	18.667	0.11981
17	0.66212	0.65535	6.4376	0.35764	0.19918	0.18522	16.7	0.10184
18	0.57223	0.56478	5.7759	0.304	0.17355	0.15656	14.893	0.086562
19	0.48658	0.48056	5.1679	0.2584	0.14816	0.13513	13.244	0.073578
20	0.40899	0.4198	4.6124	0.21964	0.12505	0.12016	11.747	0.062541
21	0.33805	0.35647	4.1072	0.18669	0.10206	0.098994	10.395	0.05316
22	0.2828	0.31504	3.6498	0.15869	0.084189	0.087565	9.1787	0.045186
23	0.23058	0.26864	3.2372	0.13488	0.064522	0.075072	8.0887	0.038408
24	0.20638	0.24085	2.8663	0.11465	0.057705	0.065915	7.1152	0.032647
25	0.18231	0.20734	2.5338	0.097454	0.050206	0.058221	6.2483	0.02775
26	0.16179	0.17331	2.2366	0.082836	0.044866	0.048561	5.4785	0.023587
27	0.14296	0.14134	1.9715	0.07041	0.039544	0.039231	4.7964	0.020049
28	0.12439	0.11758	1.7356	0.059849	0.033935	0.032996	4.1935	0.017042
29	0.11157	0.10825	1.5261	0.050871	0.030917	0.02958	3.6617	0.014486
30	0.10096	0.097753	1.3405	0.04324	0.029258	0.026802	3.1935	0.012313
31	0.090499	0.088187	1.1761	0.036754	0.026485	0.024479	2.7819	0.010466
32	0.080155	0.079235	1.031	0.031241	0.023544	0.022349	2.4208	0.008896
33	0.070785	0.064984	0.90287	0.026555	0.021447	0.01807	2.1044	0.0075616
34	0.061618	0.052657	0.79	0.022572	0.019269	0.014706	1.8276	0.0064273
35	0.05329	0.04092	0.69069	0.019186	0.016854	0.01104	1.5857	0.0054632
36	0.045174	0.033918	0.60339	0.016308	0.014354	0.0092881	1.3745	0.0046437
37	0.037834	0.028723	0.52674	0.013862	0.011979	0.007812	1.1905	0.0039472
38	0.030532	0.02606	0.45951	0.011782	0.0090198	0.0071294	1.0303	0.0033551
39	0.025134	0.023472	0.40059	0.010015	0.0070753	0.0064588	0.89094	0.0028518
40	0.022261	0.020961	0.34901	0.0085125	0.0064763	0.0057796	0.76985	0.0024241
41	0.01919	0.018733	0.30389	0.0072356	0.005595	0.0052494	0.66472	0.0020605
42	0.01639	0.016693	0.26446	0.0061502	0.0048189	0.0046882	0.57354	0.0017514
43	0.014107	0.014554	0.23001	0.0052276	0.0042022	0.0040552	0.49453	0.0014887
44	0.011912	0.012879	0.19995	0.0044434	0.0035201	0.0036445	0.42611	0.0012654
45	0.01034	0.011114	0.17373	0.0037768	0.0030489	0.0031561	0.36693	0.0010756
46	0.0089984	0.0096586	0.15088	0.0032102	0.0026808	0.0027082	0.31576	0.00091424
47	0.0076786	0.0081842	0.13097	0.0027286	0.0022924	0.0023153	0.27155	0.0007771
48	0.0066553	0.0068251	0.11364	0.0023192	0.0019742	0.001977	0.2334	0.00066054
49	0.0056996	0.0055909	0.098563	0.0019713	0.0017082	0.0016797	0.20048	0.00056145
50	0.0048695	0.0041869	0.085451	0.0016755	0.0014479	0.0012553	0.1721	0.00047724
51	0.0041937	0.0029053	0.074053	0.0014241	0.0012758	0.00084941	0.14766	0.00040565
52	0.0035866	0.002291	0.064152	0.0012104	0.0011111	0.00061547	0.12661	0.0003448
53	0.0029991	0.0020692	0.055554	0.0010288	0.00092659	0.00056489	0.1085	0.00029308
54	0.0024725	0.0019107	0.048091	0.00087439	0.00075217	0.00051852	0.092929	0.00024912
55	0.0020987	0.0017247	0.041617	0.00074315	0.00064426	0.00047095	0.079547	0.00021175
56	0.0017845	0.0015532	0.036002	0.00063161	0.00055053	0.00042454	0.068053	0.00017999
57	0.0014914	0.0013774	0.031134	0.00053679	0.0004595	0.00038077	0.058187	0.00015299
58	0.0012229	0.0012291	0.026916	0.0004562	0.00036856	0.00034211	0.049723	0.00013004
59	0.0010521	0.0010938	0.023262	0.00038769	0.00030776	0.00030468	0.042467	0.00011054
60	0.00089437	0.0009506	0.020097	0.00032947	0.0002605	0.000265	0.036248	9.3956e-05
61	0.0007675	0.00084737	0.017358	0.00027997	0.00022039	0.00024025	0.030922	7.9862e-05
62	0.00065962	0.00072861	0.014988	0.0002379	0.00018799	0.00020607	0.026363	6.7883e-05
63	0.00057606	0.00065614	0.012937	0.00020214	0.00016519	0.0001857	0.022463	5.77e-05
64	0.00050603	0.00055335	0.011164	0.00017175	0.00014616	0.00015377	0.019128	4.9045e-05
65	0.00043932	0.00049959	0.0096301	0.00014591	0.0001264	0.00014082	0.016278	4.1688e-05
66	0.00037426	0.00044993	0.0083046	0.00012395	0.00010534	0.00012877	0.013844	3.5435e-05
67	0.00032506	0.00037848	0.0071592	0.00010528	9.221e-05	0.00010878	0.011766	3.012e-05
68	0.00027846	0.00031769	0.0061697	8.9416e-05	7.7876e-05	9.2231e-05	0.0099929	2.5602e-05
69	0.00024737	0.00024569	0.005315	7.5929e-05	7.0234e-05	6.6799e-05	0.0084813	2.1761e-05
70	0.00021904	0.00019895	0.004577	6.4465e-05	6.3226e-05	5.4573e-05	0.0071931	1.8497e-05
71	0.00019081	0.00017973	0.0039399	5.4721e-05	5.5447e-05	4.9915e-05	0.006096	1.5722e-05
72	0.00016503	0.00016154	0.00339	4.6439e-05	4.7673e-05	4.4906e-05	0.0051621	1.3364e-05
73	0.00013978	0.00014488	0.0029155	3.9398e-05	3.9524e-05	4.0365e-05	0.0043677	1.1359e-05
74	0.00012217	0.00012899	0.0025061	3.3414e-05	3.5267e-05	3.6055e-05	0.0036922	9.6548e-06
75	0.00010523	0.00011487	0.0021529	2.8328e-05	3.0253e-05	3.2297e-05	0.0031184	8.2062e-06
76	9.1404e-05	0.00010113	0.0018483	2.4004e-05	2.5939e-05	2.8347e-05	0.0026311	6.9749e-06
77	7.9693e-05	8.826e-05	0.0015857	2.0329e-05	2.2473e-05	2.5354e-05	0.0022176	5.9282e-06
78	7.1082e-05	7.6838e-05	0.0013592	1.7206e-05	2.0207e-05	2.217e-05	0.0018669	5.0384e-06
79	6.2683e-05	6.6158e-05	0.001164	1.455e-05	1.7899e-05	1.877e-05	0.0015698	4.282e-06
80	5.5081e-05	5.7045e-05	0.00099577	1.2293e-05	1.5846e-05	1.6736e-05	0.0013182	3.6389e-06
81	4.7796e-05	5.0548e-05	0.00085076	1.0375e-05	1.3757e-05	1.4474e-05	0.0011052	3.0922e-06
82	4.1961e-05	4.4144e-05	0.00072579	8.7445e-06	1.2217e-05	1.278e-05	0.00092518	2.6273e-06
83	3.6892e-05	3.9402e-05	0.00061811	7.3584e-06	1.0844e-05	1.171e-05	0.00077303	2.232e-06
84	3.1906e-05	3.3973e-05	0.00052533	6.1803e-06	9.4297e-06	1.0159e-05	0.00064455	1.8957e-06
85	2.8425e-05	2.9083e-05	0.00044539	5.1789e-06	8.5899e-06	8.7804e-06	0.00053614	1.6097e-06
86	2.4963e-05	2.6117e-05	0.00037651	4.3277e-06	7.6834e-06	7.9096e-06	0.00044473	1.3662e-06
87	2.1545e-05	2.2757e-05	0.00031717	3.6042e-06	6.6959e-06	7.0754e-06	0.0003677	1.1589e-06
88	1.9029e-05	1.9312e-05	0.00026604	2.9892e-06	6.0538e-06	6.1475e-06	0.00030283	9.8223e-07
89	1.6572e-05	1.6942e-05	0.00022198	2.4665e-06	5.4109e-06	5.5328e-06	0.00024822	8.3158e-07
90	1.4131e-05	1.4761e-05	0.00018402	2.0222e-06	4.7011e-06	4.9969e-06	0.00020228	7.0292e-07
91	1.2458e-05	1.2373e-05	0.00015129	1.6445e-06	4.3332e-06	4.2955e-06	0.00016362	5.9284e-07
92	1.0787e-05	1.0794e-05	0.00012308	1.3234e-06	3.9347e-06	3.9402e-06	0.0001311	4.984e-07
93	9.2307e-06	9.1354e-06	9.8754e-05	1.0506e-06	3.5619e-06	3.5044e-06	0.00010372	4.1706e-07
94	7.712e-06	7.7437e-06	7.777e-05	8.1864e-07	3.1808e-06	3.2285e-06	8.0658e-05	3.4662e-07


==> cca_exp_ker.dat <==
1	18.028	18.028	18.501	9.2503	13.478	13.478	11.311	5.6556
2	6.5237	6.5237	11.568	3.856	3.5816	3.5816	5.0976	1.6992
3	3.8339	3.8339	9.5336	2.3834	1.528	1.528	3.3912	0.84781
4	3.0586	3.0586	8.5853	1.7171	1.2515	1.2515	2.6209	0.52418
5	2.1544	2.1544	8.038	1.3397	0.63683	0.63683	2.1828	0.3638
6	1.8896	1.905	7.6808	1.0973	0.55462	0.56824	1.8989	0.27127
7	1.6467	1.6556	7.428	0.9285	0.47481	0.49013	1.699	0.21238
8	1.4038	1.4113	7.2383	0.80426	0.37854	0.39987	1.5502	0.17225
9	1.161	1.1464	7.0896	0.70896	0.24725	0.24888	1.4349	0.14349
10	1.088	1.0746	6.9688	0.63353	0.23196	0.23741	1.3426	0.12206
11	1.0199	1.0007	6.8677	0.57231	0.22027	0.22103	1.2672	0.1056
12	0.9519	0.92776	6.7811	0.52162	0.20793	0.20378	1.2042	0.092633
13	0.89091	0.81878	6.7051	0.47894	0.19516	0.16536	1.151	0.082214
14	0.82992	0.78178	6.6373	0.44249	0.18149	0.16391	1.1054	0.073693
15	0.76892	0.6908	6.5758	0.41099	0.1667	0.12552	1.0659	0.06662
16	0.70793	0.64994	6.5191	0.38348	0.15047	0.11897	1.0315	0.060676
17	0.64694	0.59895	6.4662	0.35924	0.13226	0.10297	1.0012	0.055623
18	0.58595	0.57395	6.4163	0.3377	0.11111	0.098753	0.97442	0.051285
19	0.52495	0.54895	6.3688	0.31844	0.084837	0.094346	0.9506	0.04753
20	0.50595	0.52395	6.323	0.3011	0.082003	0.089723	0.92931	0.044253
21	0.48696	0.49895	6.2786	0.28539	0.079066	0.084849	0.9102	0.041373
22	0.46796	0.47396	6.2353	0.2711	0.076016	0.079677	0.89299	0.038826
23	0.44896	0.44296	6.1927	0.25803	0.072839	0.071551	0.87744	0.03656
24	0.42996	0.41796	6.1507	0.24603	0.069517	0.065335	0.86334	0.034533
25	0.41096	0.39896	6.109	0.23496	0.066027	0.061609	0.85052	0.032712
26	0.39196	0.37996	6.0674	0.22472	0.062343	0.057643	0.83884	0.031068
27	0.37296	0.36696	6.0259	0.21521	0.058426	0.05566	0.82816	0.029577
28	0.35396	0.35396	5.9843	0.20636	0.054228	0.054625	0.81838	0.02822
29	0.34096	0.33496	5.9425	0.19808	0.052116	0.050109	0.80941	0.02698
30	0.32796	0.32796	5.9003	0.19033	0.049915	0.049237	0.80115	0.025844
31	0.31496	0.30896	5.8578	0.18306	0.047612	0.045406	0.79353	0.024798
32	0.30196	0.30196	5.8148	0.17621	0.045192	0.044442	0.78649	0.023833
33	0.28896	0.291	5.7713	0.16974	0.042635	0.043204	0.77997	0.02294
34	0.27596	0.27	5.7272	0.16363	0.039914	0.038183	0.7739	0.022112
35	0.26296	0.265	5.6825	0.15785	0.036994	0.038092	0.76826	0.021341
36	0.25396	0.258	5.637	0.15235	0.035631	0.03739	0.76299	0.020621
37	0.24496	0.251	5.5909	0.14713	0.034213	0.036674	0.75804	0.019949
38	0.23898	0.24	5.5439	0.14215	0.033686	0.034641	0.7534	0.019318
39	0.233	0.233	5.4962	0.1374	0.033151	0.033867	0.74902	0.018726
40	0.228	0.224	5.4476	0.13287	0.03268	0.032	0.74488	0.018168
41	0.223	0.217	5.3981	0.12853	0.032202	0.031161	0.74094	0.017641
42	0.218	0.216	5.3478	0.12437	0.031717	0.031369	0.73718	0.017144
43	0.213	0.211	5.2964	0.12037	0.031225	0.030871	0.73358	0.016672
44	0.208	0.204	5.2442	0.11654	0.030724	0.03	0.73012	0.016225
45	0.203	0.189	5.1909	0.11285	0.030216	0.02755	0.72677	0.015799
46	0.198	0.192	5.1366	0.10929	0.029698	0.028566	0.72351	0.015394
47	0.193	0.189	5.0812	0.10586	0.029172	0.028408	0.72033	0.015007
48	0.188	0.18	5.0248	0.10255	0.028635	0.027055	0.71721	0.014637
49	0.183	0.177	4.9673	0.099347	0.028089	0.026889	0.71413	0.014283
50	0.178	0.172	4.9087	0.09625	0.027532	0.026306	0.71108	0.013943
51	0.173	0.167	4.849	0.09325	0.026963	0.02571	0.70805	0.013616
52	0.168	0.158	4.7881	0.090341	0.026382	0.024207	0.70501	0.013302
53	0.163	0.161	4.726	0.087519	0.025787	0.025357	0.70195	0.012999
54	0.158	0.148	4.6627	0.084777	0.025179	0.022891	0.69886	0.012707
55	0.153	0.145	4.5982	0.082111	0.024556	0.022694	0.69573	0.012424
56	0.148	0.136	4.5325	0.079517	0.023916	0.020976	0.69255	0.01215
57	0.143	0.131	4.4654	0.07699	0.023259	0.020224	0.68929	0.011884
58	0.138	0.126	4.3971	0.074528	0.022583	0.019442	0.68596	0.011626
59	0.133	0.123	4.3275	0.072125	0.021886	0.019209	0.68253	0.011376
60	0.128	0.12	4.2565	0.069779	0.021166	0.018974	0.67899	0.011131
61	0.123	0.119	4.1842	0.067488	0.02042	0.019313	0.67534	0.010893
62	0.118	0.114	4.1106	0.065247	0.019647	0.018493	0.67155	0.01066
63	0.113	0.111	4.0355	0.063054	0.018841	0.018248	0.66762	0.010432
64	0.108	0.108	3.9589	0.060907	0.018	0.018	0.66354	0.010208
65	0.105	0.105	3.881	0.058803	0.017748	0.017748	0.65928	0.009989
66	0.102	0.102	3.8016	0.05674	0.017493	0.017493	0.65483	0.0097736
67	0.099	0.099	3.7206	0.054715	0.017234	0.017234	0.65019	0.0095616
68	0.096	0.096	3.6382	0.052727	0.016971	0.016971	0.64534	0.0093527
69	0.093	0.093	3.5542	0.050774	0.016703	0.016703	0.64025	0.0091464
70	0.09	0.09	3.4686	0.048853	0.016432	0.016432	0.63492	0.0089425
71	0.087	0.087	3.3814	0.046964	0.016155	0.016155	0.62933	0.0087407
72	0.084	0.084	3.2926	0.045104	0.015874	0.015874	0.62345	0.0085405
73	0.081	0.081	3.2021	0.043272	0.015588	0.015588	0.61728	0.0083416
74	0.078	0.078	3.1099	0.041466	0.015297	0.015297	0.61079	0.0081438
75	0.075	0.075	3.0161	0.039685	0.015	0.015	0.60395	0.0079467
76	0.072	0.072	2.9204	0.037928	0.014697	0.014697	0.59675	0.00775
77	0.069	0.069	2.823	0.036192	0.014387	0.014387	0.58915	0.0075532
78	0.066	0.066	2.7238	0.034478	0.014071	0.014071	0.58114	0.0073562
79	0.063	0.063	2.6227	0.032784	0.013748	0.013748	0.57267	0.0071584
80	0.06	0.06	2.5198	0.031108	0.013416	0.013416	0.56371	0.0069594
81	0.057	0.057	2.4149	0.02945	0.013077	0.013077	0.55423	0.006759
82	0.054	0.054	2.308	0.027808	0.012728	0.012728	0.54419	0.0065565
83	0.051	0.051	2.1992	0.026181	0.012369	0.012369	0.53353	0.0063515
84	0.048	0.048	2.0884	0.024569	0.012	0.012	0.5222	0.0061435
85	0.045	0.045	1.9754	0.02297	0.011619	0.011619	0.51013	0.0059318
86	0.042	0.042	1.8604	0.021384	0.011225	0.011225	0.49726	0.0057157
87	0.039	0.039	1.7432	0.019809	0.010817	0.010817	0.48351	0.0054944
88	0.036	0.036	1.6237	0.018244	0.010392	0.010392	0.46877	0.005267
89	0.033	0.033	1.5021	0.01669	0.0099498	0.0099498	0.45291	0.0050324
90	0.03	0.03	1.3781	0.015144	0.0094868	0.0094868	0.43581	0.0047891
91	0.027	0.027	1.2518	0.013606	0.009	0.009	0.41727	0.0045356
92	0.024	0.024	1.1231	0.012076	0.0084853	0.0084853	0.39707	0.0042696
93	0.021	0.021	0.9919	0.010552	0.0079372	0.0079372	0.3749	0.0039883
94	0.018	0.018	0.85821	0.0090338	0.0073484	0.0073484	0.35037	0.0036881
95	0.015	0.015	0.72196	0.0075204	0.0067082	0.0067082	0.32287	0.0033632


==> cca_exp_times.dat <==
50		0.10339		0.18454	0.43348	0.42196	0.21796	4.5772
100		0.15803		1.4281	0.40899	0.4198	0.21964	4.6124
200		0.36018		10.452	0.41892	0.41604	0.21964	4.6124
400		0.99105		75.08	0.4187	0.4104	0.21964	4.6124
800		3.4451		617.63	0.4218	0.41086	0.21964	4.6124
1600	18.996		4926.9	0.42108	0.40963	0.21964	4.6124


==> cca_hilb.dat <==
1	1.652	1.652	2.2033	1.1016	1.3562	1.3562	1.703	0.85152
2	0.48618	0.48618	0.8406	0.2802	0.4197	0.4197	0.67295	0.22432
3	0.13192	0.13192	0.24642	0.061605	0.11862	0.11862	0.20136	0.050339
4	0.03913	0.03913	0.061562	0.012312	0.036575	0.036575	0.051064	0.010213
5	0.012767	0.012767	0.013684	0.0022806	0.012321	0.012321	0.011488	0.0019147
6	0.00049715	0.0012236	0.0027687	0.00039552	0.00038618	0.0011508	0.0023482	0.00033546
7	0.00018379	0.00028026	0.00051723	6.4654e-05	0.000164	0.00026862	0.00044258	5.5323e-05
8	3.344e-05	6.0861e-05	9.0081e-05	1.0009e-05	3.0388e-05	5.9102e-05	7.7684e-05	8.6316e-06
9	5.3114e-06	5.8297e-06	1.4727e-05	1.4727e-06	4.9172e-06	5.5902e-06	1.279e-05	1.279e-06
10	4.2873e-07	1.894e-06	2.272e-06	2.0655e-07	3.526e-07	1.8626e-06	1.9857e-06	1.8052e-07
11	1.0529e-07	2.456e-07	3.3212e-07	2.7676e-08	9.2482e-08	2.4149e-07	2.9196e-07	2.433e-08
12	2.2912e-08	2.9565e-08	4.6149e-08	3.5499e-09	2.1172e-08	2.9062e-08	4.0786e-08	3.1374e-09
13	3.1543e-09	2.9176e-09	6.112e-09	4.3657e-10	2.9604e-09	2.8547e-09	5.4287e-09	3.8776e-10
14	3.0529e-10	9.724e-10	7.7328e-10	5.1552e-11	2.9329e-10	9.656e-10	6.8998e-10	4.5999e-11
15	1.9562e-11	1.0353e-10	9.3651e-11	5.8532e-12	1.8018e-11	1.0277e-10	8.3902e-11	5.2438e-12
16	5.0482e-12	9.3943e-12	1.0896e-11	6.4097e-13	4.5993e-12	9.3162e-12	9.7769e-12	5.7511e-13
17	3.3416e-13	2.0749e-12	1.2433e-12	6.9075e-14	2.6917e-13	2.0662e-12	1.0938e-12	6.0764e-14
18	1.357e-13	1.2262e-13	1.6395e-13	8.629e-15	1.2721e-13	1.1937e-13	1.1813e-13	6.2174e-15
19	1.6579e-14	5.7376e-14	4.9135e-14	2.4567e-15	1.3366e-14	5.5408e-14	1.4952e-14	7.4761e-16
20	3.3892e-13	5.0059e-15	3.8975e-14	1.856e-15	3.3253e-13	3.8792e-15	9.3439e-15	4.4495e-16


==> cca_min.dat <==
1	1352.3	1352.3	1912.9	956.44	801.45	801.45	992.19	496.1
2	734.83	734.83	1504.6	501.53	311.11	311.11	593.71	197.9
3	564.33	564.33	1350.8	337.7	239.1	239.1	444.13	111.03
4	388.67	388.67	1270.4	254.08	118.13	118.13	365.21	73.041
5	342.33	342.33	1220.8	203.46	105.61	105.61	315.94	52.656
6	294.17	293.33	1186.8	169.55	88.988	89.002	281.96	40.28
7	246	245.67	1161.9	145.24	68.448	68.925	256.97	32.121
8	201.83	201.5	1142.7	126.96	44.289	45.023	237.73	26.414
9	189.67	187.33	1127.2	112.72	41.927	41.814	222.42	22.242
10	177.5	173	1114.2	101.29	39.424	39.284	209.93	19.085
11	165.33	156.5	1103.1	91.926	36.751	34.161	199.54	16.628
12	153.17	140	1093.4	84.104	33.867	28.119	190.76	14.674
13	141.67	129.83	1084.6	77.471	31.563	25.449	183.24	13.089
14	129.5	119.67	1076.6	71.771	28.153	22.464	176.74	11.783
15	117.33	112.33	1069.1	66.82	24.268	20.56	171.07	10.692
16	105.17	108.5	1062.1	62.476	19.629	20.079	166.08	9.7694
17	95	103	1055.4	58.632	15.565	19.037	161.67	8.9817
18	91.833	94.5	1048.9	55.206	15.137	16.642	157.75	8.3025
19	88.667	89	1042.6	52.131	14.697	15.369	154.24	7.7121
20	85.5	83.5	1036.5	49.355	14.243	13.98	151.1	7.1951
21	82.333	79	1030.4	46.835	13.774	13.023	148.26	6.7393
22	79.167	75.167	1024.3	44.536	13.288	12.173	145.7	6.335
23	76	71	1018.3	42.429	12.784	11.159	143.38	5.9743
24	72.833	66.833	1012.3	40.49	12.259	10.045	141.28	5.651
25	69.667	64.667	1006.2	38.699	11.711	9.7291	139.35	5.3598
26	66.5	62.5	1000.1	37.04	11.136	9.403	137.6	5.0963
27	63.333	60.333	993.89	35.496	10.53	9.2832	135.99	4.8569
28	60.167	58.167	987.63	34.056	9.8863	8.7143	134.52	4.6386
29	57	56	981.29	32.71	9.1978	8.3487	133.17	4.4388
30	53.833	53.833	974.85	31.447	8.4535	7.9662	131.92	4.2554
31	50.667	51.667	968.3	30.259	7.6369	7.5645	130.76	4.0864
32	47.5	49.833	961.64	29.14	6.7219	7.2935	129.7	3.9302
33	45.333	47.5	954.85	28.084	6.2405	6.9101	128.71	3.7855
34	43.833	48.333	947.93	27.084	6.0162	7.5946	127.79	3.651
35	42.833	46.833	940.88	26.136	5.9325	7.4113	126.93	3.5257
36	42	43	933.69	25.235	5.8595	6.2849	126.12	3.4087
37	41.167	41.5	926.35	24.378	5.7855	6.0622	125.37	3.2992
38	40.333	40.333	918.86	23.561	5.7106	6.0176	124.66	3.1964
39	39.5	38.5	911.21	22.78	5.6347	5.5902	123.99	3.0997
40	38.667	36.667	903.41	22.034	5.5578	5.2175	123.35	3.0086
41	37.833	35.5	895.44	21.32	5.4798	5.0744	122.75	2.9226
42	37	34.667	887.3	20.635	5.4006	4.9889	122.17	2.8412
43	36.167	33.833	878.99	19.977	5.3203	4.9018	121.61	2.764
44	35.333	33	870.51	19.345	5.2387	4.8132	121.08	2.6906
45	34.5	32.167	861.85	18.736	5.1559	4.7229	120.56	2.6208
46	33.667	31.333	853	18.149	5.0717	4.6308	120.05	2.5543
47	32.833	30.5	843.97	17.583	4.9861	4.5369	119.56	2.4908
48	32	29.667	834.76	17.036	4.899	4.441	119.07	2.43
49	31.167	28.833	825.35	16.507	4.8103	4.3429	118.58	2.3717
50	30.333	28.333	815.74	15.995	4.7199	4.3141	118.1	2.3158
51	29.5	26.833	805.94	15.499	4.6278	4.0654	117.62	2.262
52	28.667	26.667	795.93	15.018	4.5338	4.1096	117.14	2.2102
53	27.833	25.5	785.72	14.55	4.4378	3.9264	116.66	2.1603
54	27	24.333	775.3	14.096	4.3397	3.7342	116.16	2.112
55	26.167	23.5	764.68	13.655	4.2394	3.6171	115.66	2.0654
56	25.333	23.333	753.83	13.225	4.1366	3.6667	115.15	2.0202
57	24.5	22.833	742.77	12.806	4.0311	3.6324	114.63	1.9763
58	23.667	21	731.49	12.398	3.9229	3.2404	114.09	1.9337
59	22.833	20.833	719.99	12	3.8115	3.2956	113.53	1.8922
60	22	20.333	708.25	11.611	3.6968	3.2575	112.96	1.8518
61	21.167	19.5	696.29	11.23	3.5785	3.1225	112.36	1.8123
62	20.333	19	684.09	10.859	3.4561	3.0822	111.75	1.7737
63	19.5	18.5	671.65	10.495	3.3292	3.0414	111.1	1.736
64	18.667	18	658.97	10.138	3.1972	3	110.43	1.699
65	17.833	17.5	646.05	9.7886	3.0596	2.958	109.74	1.6627
66	17	17	632.87	9.4459	2.9155	2.9155	109.01	1.6269
67	16.5	16.5	619.45	9.1095	2.8723	2.8723	108.24	1.5918
68	16	16	605.76	8.7791	2.8284	2.8284	107.44	1.5571
69	15.5	15.5	591.81	8.4545	2.7839	2.7839	106.6	1.5229
70	15	15	577.6	8.1352	2.7386	2.7386	105.72	1.4891
71	14.5	14.5	563.12	7.8211	2.6926	2.6926	104.8	1.4555
72	14	14	548.36	7.5117	2.6458	2.6458	103.83	1.4223
73	13.5	13.5	533.32	7.207	2.5981	2.5981	102.81	1.3893
74	13	13	518	6.9066	2.5495	2.5495	101.73	1.3564
75	12.5	12.5	502.38	6.6103	2.5	2.5	100.6	1.3237
76	12	12	486.48	6.3179	2.4495	2.4495	99.403	1.2909
77	11.5	11.5	470.27	6.0291	2.3979	2.3979	98.143	1.2582
78	11	11	453.76	5.7438	2.3452	2.3452	96.812	1.2255
79	10.5	10.5	436.94	5.4618	2.2913	2.2913	95.405	1.1926
80	10	10	419.8	5.1828	2.2361	2.2361	93.917	1.1595
81	9.5	9.5	402.35	4.9067	2.1794	2.1794	92.341	1.1261
82	9	9	384.56	4.6333	2.1213	2.1213	90.671	1.0924
83	8.5	8.5	366.44	4.3624	2.0616	2.0616	88.897	1.0583
84	8	8	347.98	4.0939	2	2	87.012	1.0237
85	7.5	7.5	329.17	3.8275	1.9365	1.9365	85.004	0.98842
86	7	7	310.01	3.5633	1.8708	1.8708	82.862	0.95244
87	6.5	6.5	290.48	3.3009	1.8028	1.8028	80.572	0.91559
88	6	6	270.59	3.0403	1.7321	1.7321	78.117	0.87772
89	5.5	5.5	250.32	2.7813	1.6583	1.6583	75.477	0.83863
90	5	5	229.66	2.5238	1.5811	1.5811	72.628	0.79811
91	4.5	4.5	208.62	2.2676	1.5	1.5	69.54	0.75587
92	4	4	187.17	2.0125	1.4142	1.4142	66.174	0.71155
93	3.5	3.5	165.31	1.7586	1.3229	1.3229	62.481	0.66469
94	3	3	143.03	1.5056	1.2247	1.2247	58.392	0.61465
95	2.5	2.5	120.32	1.2534	1.118	1.118	53.81	0.56052


==> exp_maxvol_ratio.dat <==
1	0.21298	0.21298	0.20598
2	0.20914	0.20914	0.17516
3	0.16449	0.16449	0.14897
4	0.16265	0.16265	0.12672
5	0.13219	0.13219	0.10781
6	0.13219	0.098391	0.091734
7	0.096141	0.096141	0.07807
8	0.092353	0.092353	0.066452
9	0.079372	0.061354	0.056573
10	0.079371	0.06055	0.04817
11	0.059754	0.056936	0.041022
12	0.058403	0.042943	0.034941
13	0.055144	0.032636	0.029766
14	0.048796	0.03241	0.025361
15	0.03249	0.032405	0.021612
16	0.030716	0.030564	0.018421
17	0.027575	0.020635	0.015703
18	0.021703	0.016454	0.013388
19	0.021537	0.015114	0.011417
20	0.021384	0.014941	0.0097374
21	0.015342	0.012338	0.0083064
22	0.015042	0.01227	0.0070869
23	0.012935	0.012201	0.0060474
24	0.011546	0.0075752	0.0051613
25	0.0106	0.0066344	0.0044058
26	0.0082438	0.0042819	0.0037616
27	0.006198	0.0038861	0.0032121
28	0.0060023	0.0038769	0.0027433
29	0.0052818	0.0038769	0.0023434
30	0.0047557	0.0038735	0.0020021
31	0.0040365	0.0038735	0.0017108
32	0.0037573	0.003575	0.0014622
33	0.0026558	0.0017878	0.0012499
34	0.0024517	0.0017878	0.0010686
35	0.0022924	0.0014051	0.00091381
36	0.0019209	0.0013398	0.00078157
37	0.0018605	0.0010542	0.00066858
38	0.0011124	0.00068878	0.00057203
39	0.00099859	0.00067869	0.00048952
40	0.00099859	0.0006784	0.00041898
41	0.00099821	0.0006782	0.00035868
42	0.0009521	0.00066698	0.00030711
43	0.00076516	0.00064934	0.000263
44	0.00076324	0.00062668	0.00022528
45	0.00065246	0.000592	0.000193
46	0.00065234	0.00059143	0.00016538
47	0.00065223	0.00058776	0.00014174
48	0.00061427	0.00048402	0.0001215
49	0.00057037	0.00037865	0.00010417
50	0.00056976	0.00037254	8.9331e-05
51	0.00036192	0.0001867	7.6622e-05
52	0.00033671	0.00013975	6.5734e-05
53	0.00016151	7.6239e-05	5.6404e-05
54	0.00013671	6.529e-05	4.8409e-05
55	0.00011562	6.5258e-05	4.1555e-05
56	7.4137e-05	6.5257e-05	3.568e-05
57	7.3863e-05	6.5198e-05	3.0641e-05
58	7.3863e-05	6.5198e-05	2.632e-05
59	7.3863e-05	6.5198e-05	2.2613e-05
60	7.3862e-05	6.5171e-05	1.9432e-05
61	6.6682e-05	6.1222e-05	1.6702e-05
62	6.6681e-05	6.1184e-05	1.4359e-05
63	4.8186e-05	3.1014e-05	1.2347e-05
64	4.8186e-05	3.1014e-05	1.062e-05
65	4.0257e-05	3.1014e-05	9.1363e-06
66	4.0257e-05	3.0095e-05	7.8617e-06
67	2.7286e-05	1.864e-05	6.7665e-06
68	2.0933e-05	1.3632e-05	5.8252e-06
69	1.986e-05	1.2191e-05	5.0161e-06
70	1.9051e-05	1.1436e-05	4.3204e-06
71	1.3259e-05	6.6649e-06	3.7221e-06
72	1.3246e-05	6.6561e-06	3.2074e-06
73	1.3213e-05	6.4009e-06	2.7646e-06
74	1.2998e-05	6.0287e-06	2.3835e-06
75	1.0763e-05	2.3175e-06	2.0555e-06
76	4.5447e-06	2.3108e-06	1.773e-06
77	4.1742e-06	2.2435e-06	1.5298e-06
78	3.4723e-06	2.1201e-06	1.3203e-06
79	2.931e-06	2.1128e-06	1.1398e-06
80	2.4066e-06	2.1095e-06	9.8421e-07
81	2.2621e-06	2.1095e-06	8.5011e-07
82	2.2614e-06	2.108e-06	7.3449e-07
83	2.2614e-06	2.0082e-06	6.3477e-07
84	2.2614e-06	2.0081e-06	5.4875e-07
85	2.2015e-06	2.0081e-06	4.7452e-07
86	2.2015e-06	2.0033e-06	4.1045e-07
87	1.7745e-06	1.5339e-06	3.5514e-07
88	1.7385e-06	1.2517e-06	3.0738e-07
89	1.5972e-06	1.049e-06	2.6612e-07
90	1.1601e-06	7.5996e-07	2.3047e-07
91	7.4647e-07	3.4049e-07	1.9966e-07
92	7.2947e-07	3.3266e-07	1.7302e-07
93	5.7712e-07	2.924e-07	1.4999e-07
94	5.1068e-07	2.7711e-07	1.3007e-07
95	4.3703e-07	1.8242e-07	1.1283e-07
96	4.0129e-07	1.6964e-07	9.7906e-08
97	3.9078e-07	1.6948e-07	8.4988e-08
98	3.037e-07	1.3393e-07	7.3801e-08
99	2.9778e-07	1.3392e-07	6.4109e-08
100	2.6074e-07	9.6051e-08	5.571e-08


==> maxvol.dat <==
1	4.9452e-05	0.00026484	1	4.7575e-05	0.00016476	1
2	7.0343e-05	0.0027547	1	6.6218e-05	0.0018687	1
3	0.00013679	0.0021717	1	8.9581e-05	0.0052037	1.1716
4	0.00017509	0.0033037	1.1701	0.00011054	0.0012957	1
5	0.00012806	0.0018537	1	0.00013031	0.0063787	1.2314
6	0.00015715	0.0071687	1.2892	0.00015607	0.0065527	1.374
7	0.00018543	0.0065097	1.3718	0.00018109	0.0066437	1.2361
8	0.00020852	0.0052777	1.1831	0.00019992	0.0020737	1
9	0.00021715	0.0015807	1	0.00022432	0.0066277	1.3125
10	0.00028655	0.0095967	1.3144	0.0002524	0.011709	1.5044
11	0.00029915	0.025729	1.5065	0.00026965	0.01421	1.8086
12	0.00050771	0.017917	1.6709	0.00029615	0.014171	1.8623
13	0.00040684	0.014364	1.5078	0.00031622	0.017438	1.7258
14	0.00036034	0.014042	1.6856	0.00034555	0.022804	1.5567
15	0.00040434	0.01602	1.5395	0.00036522	0.0099897	1.2477
16	0.00042134	0.0083537	1.2361	0.00038722	0.0020517	1
17	0.00040484	0.0022087	1	0.00042688	0.011312	1.3129
18	0.00044034	0.0092907	1.3189	0.00062084	0.016509	1.7225
19	0.00048084	0.019081	1.7316	0.00047888	0.026891	1.937
20	0.00050034	0.023833	1.9878	0.0010227	0.03706	2.378
21	0.00098771	0.037074	2.0802	0.0010827	0.035291	2.4379
22	0.00057084	0.038821	2.5623	0.00055884	0.035112	2.6427
23	0.00067834	0.048115	2.6899	0.00058384	0.031532	2.9316
24	0.00081671	0.048939	2.6791	0.0012237	0.041685	3.0197
25	0.00061184	0.04309	2.3327	0.00063834	0.040211	2.8395
26	0.0010307	0.039408	2.3423	0.00067984	0.051895	2.6517
27	0.0013397	0.03711	2.4292	0.0014047	0.039482	2.5692
28	0.00076071	0.037665	2.4489	0.00072384	0.048305	2.3024
29	0.00072671	0.027959	1.9793	0.00075484	0.0281	1.8346
30	0.00075271	0.02932	1.7481	0.00086584	0.022673	1.4986
31	0.00081471	0.022657	1.4558	0.00078784	0.01263	1.2242
32	0.0015437	0.016871	1.2484	0.00089434	0.0030827	1
33	0.00086871	0.0032177	1	0.00089334	0.015221	1.3047
34	0.00090734	0.0099297	1.286	0.0018637	0.017103	1.6437
35	0.00090771	0.016609	1.4264	0.00094484	0.027528	2.1813
36	0.00097171	0.031506	1.8843	0.0016417	0.034609	2.8009
37	0.0010167	0.042364	2.4388	0.0010037	0.035256	3.1497
38	0.0019277	0.048929	2.8989	0.0010337	0.050969	3.4775
39	0.0019977	0.050306	3.3652	0.0010547	0.047611	3.2549
40	0.0020477	0.057939	4.3219	0.0021267	0.054046	4.0616
41	0.0011837	0.068948	5.4361	0.0012187	0.062666	4.7597
42	0.0011697	0.071485	5.8141	0.0011597	0.053015	4.0868
43	0.0011487	0.068996	6.0096	0.0011657	0.065599	5.2234
44	0.0022767	0.091168	7.4987	0.0012617	0.066137	5.5521
45	0.0012187	0.088881	8.3306	0.0012217	0.073379	6.9835
46	0.0013527	0.092915	8.7778	0.0012647	0.0708	7.6961
47	0.0023897	0.098494	8.0912	0.0012757	0.075888	7.2151
48	0.0014377	0.1052	9.0351	0.0013577	0.070692	6.2791
49	0.0013037	0.10978	9.4739	0.0013507	0.078352	6.1908
50	0.0026137	0.11621	9.4528	0.0013677	0.079304	5.7534
51	0.0014197	0.091359	6.9368	0.0014037	0.083381	5.043
52	0.0028177	0.080561	6.7162	0.0014597	0.080312	5.7892
53	0.0028137	0.093863	6.9823	0.0014937	0.071244	4.8393
54	0.0014527	0.088948	6.2242	0.0015077	0.081725	4.3842
55	0.0014817	0.097326	5.6175	0.0030557	0.082413	4.132
56	0.0029947	0.091444	4.95	0.0015357	0.083423	3.7653
57	0.0015957	0.086753	4.1636	0.0015687	0.075381	3.418
58	0.0016807	0.090825	3.775	0.0016247	0.080972	3.1167
59	0.0017057	0.085942	3.2732	0.0016327	0.065069	2.5217
60	0.0016137	0.064672	2.5647	0.0016757	0.060582	2.24
61	0.0016597	0.05279	2.1581	0.0017027	0.043078	1.8028
62	0.0018827	0.039395	1.7585	0.0017157	0.031592	1.4874
63	0.0034477	0.026566	1.4509	0.0017127	0.020104	1.2272
64	0.0018357	0.020788	1.2272	0.0017777	0.0049817	1
65	0.0019857	0.0052617	1	0.0019287	0.018424	1.3189
66	0.0019437	0.018233	1.3063	0.0020137	0.029597	1.7395
67	0.0020167	0.031102	1.7065	0.0019477	0.0438	2.2943
68	0.0020147	0.045234	2.2508	0.0019847	0.057132	2.5752
69	0.0020437	0.056846	2.9403	0.0020437	0.072894	2.7435
70	0.0021497	0.075204	3.878	0.0021217	0.093626	3.6184
71	0.0021347	0.084678	5.1147	0.0021937	0.099019	4.7269
72	0.0021907	0.10686	6.7458	0.0021197	0.10421	4.8836
73	0.0043487	0.1215	8.8123	0.0022037	0.12283	6.8924
74	0.0022157	0.13489	10.229	0.0043777	0.12872	7.9103
75	0.0022097	0.1365	12.263	0.0022527	0.10825	8.3624
76	0.0022957	0.13933	15.009	0.0022907	0.12529	11.029
77	0.0024157	0.13992	15.831	0.0023957	0.13505	10.21
78	0.0023607	0.15724	21.041	0.0027957	0.1561	10.445
79	0.0023607	0.18356	24.844	0.0024577	0.1743	12.356
80	0.0025717	0.2005	26.55	0.0025797	0.18253	16.35
81	0.0026377	0.18382	31.586	0.0025317	0.18603	18.635
82	0.0025197	0.18804	34.354	0.0025437	0.17996	21.047
83	0.0025277	0.1987	41.937	0.0025677	0.20482	20.676
84	0.0025967	0.19806	40.219	0.0025837	0.17477	23.729
85	0.0026727	0.1984	45.319	0.0026477	0.19568	25.32
86	0.0041427	0.19947	42.755	0.0026417	0.19621	23.646
87	0.0052097	0.2006	41.97	0.0052357	0.20103	22.445
88	0.0029407	0.20556	45.904	0.0028657	0.20363	28.54
89	0.0030057	0.21403	42.826	0.0029277	0.20565	26.502
90	0.0028147	0.22112	41.57	0.0027457	0.21013	33.432
91	0.0028367	0.21769	39.776	0.0029027	0.20079	32.697
92	0.0028587	0.21083	40.004	0.0028347	0.21149	29.67
93	0.0028727	0.22219	37.705	0.0036117	0.21398	32.032
94	0.0040187	0.25245	37.025	0.0028727	0.21353	33.291
95	0.0045967	0.26129	36.343	0.0029227	0.21735	40.728
96	0.0057837	0.22892	33.228	0.0029697	0.20998	39.043
97	0.0030817	0.23506	37.084	0.0030727	0.21452	39.766
98	0.0060437	0.22826	33.906	0.0029997	0.21558	39.106
99	0.0031257	0.22495	42.155	0.0034607	0.22242	33.906
100	0.0032407	0.22569	49.261	0.0062187	0.22346	32.391


==> maxvol_hilb.dat <==
1	4.6289e-05	0.00016452	1
2	6.7952e-05	0.0011357	1
3	8.9854e-05	0.0037077	1.4095
4	0.00011304	0.0062567	2.4038
5	0.00013294	0.0024287	1.5553
6	0.0001555	0.0072217	1.8981
7	0.00017509	0.0038067	1.512
8	0.00019972	0.016931	2.12
9	0.00023772	0.0044857	1.3331
10	0.00023572	0.010187	1.2956
11	0.00029415	0.0088637	1.6415
12	0.0002879	0.027433	3.4326
13	0.00030715	0.010544	2.6798
14	0.00033255	0.018143	6.119
15	0.00035355	0.038584	5.9138
16	0.00038088	0.016753	3.1293
17	0.00051584	0.023321	3.9202
18	0.00090734	0.052461	5.6518
19	0.00047934	0.020247	2.5561
20	0.00049984	0.026374	4.2783


==> maxvol_ratio.dat <==
1	7.3709e-05	0.00051571	1	6.8151e-05	0.00021672	1	47.649	25908	47.649	25908	13.453	11419
2	0.00010115	0.0046647	1	0.00010054	0.0022507	1	15.071	6751.7	15.071	6751.7	3.6741	4112.2
3	0.00014415	0.0030087	1	0.00013919	0.0071497	1.1716	3.9569	6651.9	3.9569	3803.4	1.6627	2099.1
4	0.00018059	0.0069617	1.1701	0.00017476	0.0025007	1	3.8417	1909	2.2252	1909	0.94169	1270.7
5	0.00022012	0.0026547	1	0.00021152	0.011672	1.2314	1.1214	1881.7	1.1214	1758.5	0.6049	851.33
6	0.0004409	0.0097477	1.2902	0.00024732	0.012341	1.374	1.1013	1837.7	0.87632	1076.4	0.42113	610.14
7	0.0004819	0.012372	1.3718	0.0002829	0.012256	1.2352	1.0375	1772.1	0.59033	826.41	0.31003	458.82
8	0.00031015	0.010228	1.1851	0.00031855	0.0028387	1	1.0098	586.41	0.59014	586.41	0.23782	357.69
9	0.00035188	0.0030197	1	0.00033922	0.012639	1.2291	0.34861	584.92	0.34861	584.31	0.18825	286.78
10	0.00039934	0.01288	1.3124	0.00038255	0.017774	1.4344	0.34383	584.16	0.33003	567.31	0.15277	235.15
11	0.00041988	0.023896	1.5065	0.00041722	0.023953	1.8059	0.33894	562.71	0.29486	446.14	0.12651	196.39
12	0.00048184	0.023718	1.6684	0.00046022	0.023131	1.8101	0.33375	506.37	0.28366	349.91	0.10653	166.56
13	0.00060384	0.024911	1.5046	0.00049022	0.023878	1.6334	0.33375	506.33	0.28135	349.73	0.09097	143.11
14	0.00096184	0.029798	1.7061	0.00052834	0.021917	1.4511	0.32736	506.32	0.21081	273.12	0.078625	124.34
15	0.00059034	0.032685	1.5588	0.00059434	0.016893	1.2459	0.29275	506.32	0.16057	272.4	0.068664	109.09
16	0.00065384	0.016732	1.2361	0.00058534	0.0044467	1	0.29275	202.57	0.16228	202.57	0.060511	96.522
17	0.00066234	0.0045497	1	0.00067084	0.015313	1.3119	0.11839	202.42	0.11839	202.35	0.053754	86.051
18	0.00071684	0.015863	1.3189	0.00074534	0.028243	1.7212	0.11529	196.46	0.1135	182.22	0.048091	77.233
19	0.00078834	0.028264	1.7263	0.00079884	0.035116	2.0124	0.11482	196.46	0.11261	181.24	0.043299	69.737
20	0.00083034	0.04161	1.9817	0.00080984	0.040542	2.5412	0.11482	193.6	0.11257	164.33	0.039208	63.312
21	0.00088184	0.045864	1.9752	0.00087634	0.045968	2.7011	0.11482	191.09	0.11255	165.2	0.035688	57.764
22	0.00091784	0.063981	2.5461	0.00093784	0.054523	3.0191	0.11436	191.09	0.10782	163.58	0.032637	52.941
23	0.0011347	0.070869	2.7153	0.00096171	0.052768	3.2719	0.11436	181.41	0.10764	149.52	0.029977	48.721
24	0.00097234	0.074633	2.6604	0.0010497	0.061477	3.1455	0.11436	181.41	0.10782	148.26	0.027643	45.01
25	0.0010327	0.070874	2.3619	0.0013857	0.070919	2.9021	0.11436	181.41	0.10791	148.51	0.025587	42.04
26	0.0012477	0.074467	2.3716	0.0010857	0.072722	2.655	0.1119	181.41	0.10092	157.52	0.024729	41.737
27	0.0020727	0.073967	2.5453	0.0019847	0.061388	2.4464	0.10786	164.22	0.094523	120.66	0.024467	41.584
28	0.0012017	0.062444	2.3931	0.0011467	0.062497	2.1924	0.10351	147.73	0.0775	133.32	0.024039	40.866
29	0.0012167	0.066281	1.9766	0.0011947	0.045226	1.7688	0.10351	146.96	0.091689	117.4	0.023771	39.896
30	0.0012627	0.047104	1.7625	0.0012667	0.038857	1.5174	0.085793	146.96	0.067669	121.08	0.023458	38.85
31	0.0013197	0.038987	1.4566	0.0013327	0.020705	1.2242	0.085793	141.6	0.062055	113.08	0.022785	38.68
32	0.0013617	0.020058	1.2321	0.0014377	0.0056447	1	0.084621	69.487	0.061374	69.487	0.022131	37.389
33	0.0015997	0.0059767	1	0.0014697	0.023889	1.3128	0.040434	69.247	0.040434	84.164	0.021993	36.211
34	0.0015887	0.017323	1.286	0.0015357	0.028614	1.6513	0.04043	69.142	0.042984	108.83	0.021133	35.922
35	0.0019937	0.03087	1.4264	0.0016217	0.047812	2.1779	0.040429	69.132	0.040426	108.83	0.020691	34.409
36	0.0016767	0.055075	1.8808	0.0016377	0.056388	2.7836	0.040339	69.132	0.053065	109.16	0.020222	33.866
37	0.0018177	0.064	2.4585	0.0017087	0.066402	3.126	0.040339	69.126	0.050581	108.82	0.019442	32.836
38	0.0017197	0.073563	2.9451	0.0017637	0.070507	3.4936	0.040339	69.126	0.050852	117.87	0.019245	31.781
39	0.0018477	0.087928	3.3444	0.0018007	0.082229	3.5309	0.040339	69.126	0.057619	107.3	0.018436	31.255
40	0.0033897	0.095636	4.3907	0.0018367	0.078173	3.4725	0.040217	69.126	0.057454	109.55	0.01815	29.923
41	0.0019367	0.10418	5.5914	0.0019237	0.10219	3.344	0.040217	69.126	0.066238	102.88	0.017512	29.672
42	0.0020037	0.12747	5.4841	0.0019087	0.096403	3.5664	0.040217	69.111	0.056248	97.015	0.0171	28.301
43	0.0020497	0.1155	5.9587	0.0019927	0.098692	4.4858	0.039909	68.789	0.050905	108	0.016623	28.074
44	0.0020877	0.13466	7.5535	0.0020427	0.092914	3.8041	0.039909	68.789	0.05577	102.77	0.016138	26.829
45	0.0020717	0.16852	8.8682	0.0020827	0.10914	4.4858	0.039909	67.706	0.055761	100.85	0.015772	26.54
46	0.0021317	0.1431	8.3485	0.0021437	0.11514	4.9064	0.039909	67.286	0.051572	98.998	0.01526	25.446
47	0.0021557	0.15985	8.138	0.0021767	0.12137	6.0829	0.039909	67.168	0.044682	109.41	0.014962	25.126
48	0.0022707	0.17515	8.8766	0.0022157	0.13201	7.0501	0.038413	66.055	0.053497	109.41	0.014457	24.146
49	0.0022607	0.16963	9.225	0.0022987	0.12912	6.6095	0.038413	66.055	0.045746	106.01	0.014198	23.827
50	0.0023257	0.20351	9.1355	0.0043717	0.13781	5.8751	0.036636	66.055	0.056919	106.01	0.013722	22.927
51	0.0023627	0.16892	7.2811	0.0023967	0.11437	4.788	0.036636	66.055	0.047006	101.99	0.01348	22.634
52	0.0024507	0.30658	7.5455	0.0024247	0.112	4.7343	0.036636	66.055	0.046997	106.01	0.013047	21.79
53	0.0026067	0.16251	8.0645	0.0024927	0.1332	5.5135	0.030388	63.38	0.038002	106.15	0.01281	21.534
54	0.0025147	0.14993	6.5362	0.0025587	0.13116	5.0951	0.030388	63.38	0.04204	94.38	0.012426	20.735
55	0.0052197	0.15915	5.6509	0.0025977	0.12028	4.2261	0.030386	63.38	0.04204	94.38	0.012186	20.518
56	0.0027037	0.13751	4.5362	0.0026887	0.11812	3.7728	0.030386	63.38	0.04204	88.199	0.011853	19.762
57	0.0026717	0.13882	4.0942	0.0027007	0.12219	3.5473	0.03036	63.379	0.04204	64.204	0.011607	19.573
58	0.0027647	0.13635	3.7284	0.0027427	0.13848	3.3138	0.03036	50.008	0.04204	37.066	0.011323	18.869
59	0.0028217	0.11633	3.1307	0.0027447	0.095255	2.5512	0.03036	50.008	0.021582	37.066	0.01107	18.69
60	0.0029897	0.10786	2.5647	0.0028107	0.089042	2.1425	0.03036	48.344	0.028204	35.918	0.010832	18.05
61	0.0029797	0.095501	2.116	0.0028707	0.068464	1.7243	0.03036	48.178	0.021799	35.918	0.010575	17.864
62	0.0029597	0.079807	1.8028	0.0030077	0.055277	1.4874	0.02866	48.178	0.018419	34.588	0.010375	17.298
63	0.0030317	0.053925	1.469	0.0057287	0.039058	1.2272	0.02866	48.178	0.019377	31.314	0.010118	17.092
64	0.0030397	0.037197	1.2272	0.0043467	0.0088487	1	0.028254	31.141	0.019145	31.141	0.0099492	16.605
65	0.0032217	0.0088887	1	0.0033367	0.029969	1.2033	0.019135	31.141	0.019135	62.158	0.0096976	16.372
66	0.0033437	0.023657	1.1765	0.0034997	0.045946	1.4113	0.018885	31.141	0.031849	65.92	0.009551	15.962
67	0.0033737	0.034208	1.2795	0.0034457	0.046297	1.4918	0.018885	31.141	0.040754	69.003	0.0093109	15.704
68	0.0034707	0.054661	1.4959	0.0040177	0.096675	1.713	0.018885	31.141	0.035741	73.4	0.0091777	15.364
69	0.0036877	0.068049	1.7349	0.0070507	0.12736	2.0191	0.018885	31.141	0.037902	67.52	0.0089549	15.083
70	0.0038307	0.077776	1.9932	0.0059937	0.099228	2.1497	0.018885	31.141	0.041484	66.209	0.0088274	14.808
71	0.0036387	0.088138	2.2549	0.0037777	0.1393	2.4112	0.018885	31.141	0.039306	81.706	0.0086264	14.507
72	0.0036847	0.10004	2.4313	0.0079947	0.11249	2.679	0.018885	31.141	0.039447	82.355	0.0084991	14.288
73	0.0039387	0.1061	2.5047	0.0037197	0.13765	3.2337	0.018885	31.141	0.049634	77.847	0.0083221	13.972
74	0.0058947	0.13654	3.4884	0.0039567	0.13646	3.0876	0.018885	31.141	0.047019	82.519	0.0081919	13.802
75	0.0067277	0.16228	3.97	0.0040297	0.16319	4.2294	0.018885	31.141	0.03978	84.621	0.0080393	13.477
76	0.0040317	0.18206	4.6239	0.0041347	0.19062	4.4231	0.018885	31.141	0.047473	81.73	0.0079049	13.347
77	0.0039627	0.18509	4.3836	0.0041167	0.17341	4.9261	0.018885	31.141	0.042468	80.35	0.0077756	13.018
78	0.0041917	0.19353	5.4518	0.0041557	0.15334	4.0694	0.018742	31.141	0.039447	69.406	0.0076377	12.92
79	0.0040747	0.18327	5.414	0.0040337	0.20904	5.8674	0.018741	31.141	0.035949	75.131	0.0075645	12.86
80	0.0041777	0.19	4.9008	0.0041687	0.16268	4.3369	0.018741	31.141	0.049688	69.4	0.0075327	12.806
81	0.0042097	0.23827	7.9001	0.0041507	0.18209	4.9168	0.018741	31.141	0.050679	70.286	0.0075294	12.72
82	0.0042417	0.23801	8.0145	0.0041787	0.17341	4.0709	0.018741	31.141	0.052872	69.429	0.0074816	12.597
83	0.0043877	0.26984	8.3506	0.0044447	0.17923	4.8051	0.018741	31.141	0.043711	69.405	0.0074094	12.591
84	0.0043797	0.24689	7.758	0.0043787	0.20123	6.4034	0.018741	31.141	0.05293	76.979	0.007389	12.518
85	0.0047937	0.26639	8.2341	0.0044267	0.24096	8.061	0.018703	31.141	0.045881	76.989	0.0073159	12.437
86	0.0045067	0.24302	7.7747	0.0044437	0.25344	7.7974	0.018702	31.141	0.047438	76.989	0.0072983	12.271
87	0.0045567	0.25197	8.3076	0.0045007	0.24019	7.454	0.018702	31.141	0.040548	74.723	0.0072146	12.182
88	0.0047357	0.27887	10.17	0.0045587	0.24666	6.6704	0.018702	30.181	0.044264	77.655	0.0071485	12.136
89	0.0046367	0.27882	9.168	0.0046497	0.26655	10.073	0.018702	30.181	0.042919	77.655	0.0070903	12.05
90	0.0047597	0.27943	8.8335	0.0046487	0.26944	9.1668	0.018702	30.181	0.041109	83.326	0.0070781	11.826
91	0.0047697	0.28302	9.0446	0.0047627	0.28572	9.1365	0.018702	30.181	0.041023	77.375	0.0069459	11.807
92	0.0047687	0.27393	8.1431	0.0048757	0.24346	7.8965	0.018702	30.181	0.040934	76.646	0.0069337	11.777
93	0.0048677	0.28985	8.6989	0.0099447	0.28572	9.3283	0.018702	30.129	0.048292	76.137	0.0068774	11.545
94	0.0049317	0.24985	7.113	0.0049077	0.25474	7.498	0.018702	30.12	0.050064	76.133	0.0067904	11.486
95	0.0049767	0.28254	7.6768	0.0050377	0.25462	6.7279	0.018702	30.12	0.043485	69.183	0.0067316	11.438
96	0.0050197	0.23933	6.4737	0.0050077	0.25931	7.0265	0.018702	30.12	0.048248	69.338	0.0066862	11.26
97	0.0051107	0.26589	6.8264	0.0050747	0.27948	7.4372	0.018702	30.12	0.0412	69.338	0.0066228	11.169
98	0.0051687	0.28588	6.9847	0.0051347	0.27674	6.6332	0.018284	30.077	0.043853	67.879	0.0065418	11.118
99	0.0052767	0.28005	7.1644	0.0053397	0.27977	6.2744	0.018284	30.056	0.043787	77.786	0.006506	10.959
100	0.0053067	0.30212	7.3897	0.0053507	0.26403	6.2535	0.018284	30.056	0.043634	57.365	0.0064457	10.871


==> maxvol_ratio_hilb.dat <==
1	6.8751e-05	0.0002164	1	0.47258	0.47258	0.40921
2	9.7811e-05	0.0023557	1	0.36163	0.36163	0.15873
3	0.00013419	0.0067657	1.5668	0.26171	0.27432	0.058233
4	0.00017093	0.0093847	2.0611	0.11954	0.14638	0.02007
5	0.00020552	0.0095787	1.4047	0.11696	0.1003	0.0063602
6	0.00024252	0.0082017	1.1478	0.01672	0.02591	0.0019371
7	0.00028315	0.01573	1.6868	0.014178	0.0061167	0.00059417
8	0.00030555	0.010702	1.573	0.00083566	0.0013635	0.00017679
9	0.00035755	0.019529	1.9257	0.00081076	0.00049914	4.924e-05
10	0.00039188	0.013109	1.2887	0.00024354	0.00010669	1.3629e-05
11	0.00043622	0.025649	1.5108	9.2165e-06	1.1958e-05	3.9202e-06
12	0.00046822	0.012405	2.2543	8.1065e-06	3.259e-06	1.0767e-06
13	0.00049684	0.01742	3.1895	3.0456e-06	2.9328e-06	2.7351e-07
14	0.00055584	0.025556	8.281	9.472e-07	4.0067e-07	7.0762e-08
15	0.00059834	0.058807	6.3999	8.8517e-07	1.5331e-07	1.9294e-08
16	0.00060584	0.032208	3.6383	2.3687e-08	1.8185e-08	4.9583e-09
17	0.00069834	0.037137	4.677	8.341e-09	5.25e-09	1.2047e-09
18	0.00076784	0.028948	2.272	7.828e-09	2.1711e-09	3.0306e-10
19	0.00079584	0.030601	1.4637	2.6223e-10	2.2891e-10	7.5677e-11
20	0.00083884	0.06398	3.7498	2.3859e-10	7.3238e-11	1.7709e-11

